DePatch: Towards Robust Adversarial Patch for Evading Person Detectors in the Real World

Recent years have seen an increasing interest in physical adversarial attacks, which aim to craft deployable patterns for deceiving deep neural networks, especially for person detectors. However, the adversarial patterns of existing patch-based attacks heavily suffer from the self-coupling issue, where a degradation, caused by physical transformations, in any small patch segment can result in a complete adversarial dysfunction, leading to poor robustness in the complex real world. Upon this observation, we introduce the Decoupled adversarial Patch (DePatch) attack to address the self-coupling issue of adversarial patches. Specifically, we divide the adversarial patch into block-wise segments, and reduce the inter-dependency among these segments through randomly erasing out some segments during the optimization. We further introduce a border shifting operation and a progressive decoupling strategy to improve the overall attack capabilities. Extensive experiments demonstrate the superior performance of our method over other physical adversarial attacks, especially in the real world.

==> Figures/transfer.txt <==
import cv2
import numpy as np

def adjust_brightness_saturation(image, brightness_factor, saturation_factor):
    """
    Adjust the brightness and saturation of an image.

    Parameters:
    image (numpy.ndarray): The image in BGR format, as read by cv2.
    brightness_factor (float): Factor to adjust brightness. 
                               Values > 1 will increase brightness, values < 1 will decrease it.
    saturation_factor (float): Factor to adjust saturation. 
                               Values > 1 will increase saturation, values < 1 will decrease it.

    Returns:
    numpy.ndarray: The adjusted image in BGR format.
    """

    # Convert the image from BGR to HSV
    hsv_image = cv2.cvtColor(image, cv2.COLOR_BGR2HSV)

    # Split the HSV channels
    h, s, v = cv2.split(hsv_image)

    # Adjust saturation
    s = cv2.multiply(s, saturation_factor)
    s = np.clip(s, 0, 255)

    # Adjust brightness
    v = cv2.multiply(v, brightness_factor)
    v = np.clip(v, 0, 255)

    # Merge the HSV channels and convert back to BGR
    adjusted_hsv = cv2.merge([h, s, v])
    adjusted_image = cv2.cvtColor(adjusted_hsv, cv2.COLOR_HSV2BGR)

    return adjusted_image

